Computational Complexity of Jumping Block Puzzles

In combinatorial reconfiguration, the reconfiguration problems on a vertex subset (e.g., an independent set) are well investigated. In these problems, some tokens are placed on a subset of vertices of the graph, and there are three natural reconfiguration rules called ``token sliding,'' ``token jumping,'' and ``token addition and removal''. In the context of computational complexity of puzzles, the sliding block puzzles play an important role. Depending on the rules and set of pieces, the sliding block puzzles characterize the computational complexity classes including P, NP, and PSPACE. The sliding block puzzles correspond to the token sliding model in the context of combinatorial reconfiguration. On the other hand, a relatively new notion of jumping block puzzles is proposed in puzzle society. This is the counterpart to the token jumping model of the combinatorial reconfiguration problems in the context of block puzzles. We investigate several variants of jumping block puzzles and determine their computational complexities.

==> abst.txt <==
In compbinatorial reconfiguration, the independent set reconfiguration problem is one of the most investigated problems.
In this basic problem, three models have been proposed and well
investigated; token slidng (TS), token jumping (TJ), and token addition and removal (TAR).
In the context of computational complexity of puzzles, sliding block puzzle plays an important role.
Depending on the rules and set of pieces, this puzzle characterizes the computatinal complexity classes of P, NP, and PSPACE and even more.
The sliding block puzzle is a representative sliding puzzle.
On the other hand, a relative new notion of jumping block puzzles is proposed in puzzle society.
This is a counterpart to the TJ model of independent set in context of block puzzle.
We investigate several variants of jumping block puzzles, and give their computational complexities.

